Layer-Neighbor Sampling -- Defusing Neighborhood Explosion in GNNs

Graph Neural Networks (GNNs) have received significant attention recently, but training them at a large scale remains a challenge. Mini-batch training coupled with sampling is used to alleviate this challenge. However, existing approaches either suffer from the neighborhood explosion phenomenon or have poor performance. To address these issues, we propose a new sampling algorithm called LAyer-neighBOR sampling (LABOR). It is designed to be a direct replacement for Neighbor Sampling (NS) with the same fanout hyperparameter while sampling up to 7 times fewer vertices, without sacrificing quality. By design, the variance of the estimator of each vertex matches NS from the point of view of a single vertex. Moreover, under the same vertex sampling budget constraints, LABOR converges faster than existing layer sampling approaches and can use up to 112 times larger batch sizes compared to NS.

==> iclr_rebuttal.txt <==
Thanks to the reviewers for their valuable feedback.

We have made the following improvements to the paper:

* We have reran our experiments and updated the plots after fixing a bug related to the Yelp dataset and the LADIES variants.
* We have added the corresponding validation accuracy plots to Figures 1 and 2.
* We have changed the experimental setup in Section 4.2 so that the batch is fixed from the start instead of converging dynamically.
* We have added an additional experiment about wall-time to convergence in Appendix A.4
* Appendix A.3 was improved to include additional discussion about the extension to weighted edge case.

Hamilton et al. (2017) introduced the Neighbor Sampling (NS) algorithm. Since then, numerous studies used NS as their main sampling method while introducing additional improvements. For example, VR-GCN (Chen et al., 2018a) uses NS and caches the historical computed node embeddings. In such studies, one could simply replace NS with LABOR to get performance benefits such as sampling fewer vertices (see Table 2) or using a higher batch-size and/or larger fanout. Liu et al. (2020) and Zhang et al. (2021) make use of NS while using bandits to estimate changing edge weights during training of a GNN model. We leave this as future work but one could again replace NS in their method with LABOR to get similar benefits.

The first layer sampling method was FastGCN (Chen et al., 2018b), and it was superseded by LADIES (Zou et al., (2019)) and AS-GCN (Huang et al., (2018)). The main difference between AS-GCN and LADIES is that AS-GCN uses a neural network to estimate the edge weights so that the extra knowledge of edge weights can further reduce the variance of the sampler, at the expense of the execution time. The same neural network technique can be applied to LABOR (see Appendix A.3 for handling edge weights). Thus, we chose to compare against LADIES from these papers. GNS (Dong et al., 2021) uses a vertex cache and uses NS to sample from this cache first. If enough neighbors do not exist in the cache, then the rest of the neighbors are sampled from the original graph. Again, one can use LABOR instead of NS to get its benefits.

When it comes to subgraph sampling methods, the most relevant studies are Cluster-GCN (Chiang et al., 2019),
GraphSAINT (Zeng et al., 2020), shaDow-GNN (Zeng et al., 2021). GraphSAINT does subgraph sampling in an unbiased
way compared to Cluster-GCN, also their experimental results show GraphSAINT outperforms Cluster-GCN. Despite GraphSAINT
is a different class of sampling algorithm, we included an experiment in the appendix comparing GraphSAINT to NS and LABOR. Our result shows that for a given accuracy target, LABOR and NS are faster than GraphSAINT in terms of walltime. Furthermore, GraphSAINT is a meta sampling method that requires a SAMPLER as input, and they use the input SAMPLER to compute probabilities which they later use to sample vertices or edges. GraphSAINT could also use LABOR as its SAMPLER.
shaDow-GNN requires an EXTRACT method that extracts a subset of the edges in a seed vertex's k-hop neighborhood.
They use NS with a fanout parameter b to extract from the L-hop neighborhood (see their Appendix). One can again replace NS with LABOR with the exact same fanout hyperparameter and leverage benefits of LABOR in comparison to NS.

Another contribution of this paper is to show that Poisson Sampling is preferable to sampling with replacement or sampling without replacement. Both LADIES and AS-GCN have the problem that they are using sampling with replacement in their formulation. In our paper, we show how one can use Poisson Sampling instead and enjoy less variance while still being unbiased compared to LADIES and/or AS-GCN. The benefit from using Poisson sampling is similar to the benefit one gets when one switches from sampling with replacement to sampling without replacement (see Equation 11). To further quantify the reduction in variance, if a vertex has k neighbors sampled via sampling with replacement, its variance is O(1/k) but if one uses Poisson sampling, then the variance is on the order of O(1/k - 1/d) so variance becomes 0 when k is getting close to d.

Reviewer #1:

Thank you very much for your feedback. We see your point about whether NS being the SOTA method. However not only did we improve NS, but also we show that it outperforms other existing Layer sampling methods. We also propose Poisson sampling so that other Layer sampling methods can benefit from a lower variance. We show that our proposed PLADIES variant outperforms the original LADIES. Our general comment also points out that NS is commonly used in recent SOTA works. Majority of SOTA sampling methods use NS in some way. Our goal is to provide a drop-in replacement to NS with the same hyperparameters so that everyone can easily use LABOR as a replacement for NS. NS is also is the default sampling algorithm in a lot of the GNN deep learning frameworks such as DGL and Pytorch Geometric and we are  hoping that LABOR can become the new default, LABOR will be available in DGL soon.

For the experimental part:

1) We have added a new experiment in the appendix about walltime to convergence to a target accuracy and it shows that LABOR is faster compared to NS by upto 14% and GraphSAINT by 2 times. We ran this experiment on an A100 GPU with a very large memory bandwidth of 2TB/s which is the main bottleneck for GNN training.
Running on slower hardware would have made the speed difference even larger because LABOR samples fewer vertices than NS, reducing memory bandwidth requirements to process batches.
Also, Table 2 includes the iterations per second column, and it shows how fast each step of Figure 1 is.
With the same batchsize and fanout, LABOR is upto 2.6x faster compared to NS, meaning that it converges upto 2.6x faster than NS on reddit on an NVIDIA T4 GPU.
Table 2 also shows that LABOR needs upto 13.5x fewer edges compared to LADIES and is more than 3x faster than LADIES overall.

2) We have added the corresponding accuracy plots to all of our Figures. The accuracy plots and the loss plots pretty much show the same picture.

3) Our new experiment in the Appendix also compares NS and LABOR to GraphSAINT, LABOR is faster than both NS and GraphSAINT on the same task.

4) Section 4.2 includes an experiment where sampling methods are evaluated with different batch sizes while sampling the same number of vertices.
The only hyperparameter of our method is the batch size and the fanouts per layer. Section 4.2 already investigates the effect of changing the batch-size partly.
We will include an additional experiment for the camera ready version investigating how changing the fanout affects the results.


Reviewer #2:

Thank you very much for your feedback. We would like to point out that NS has very optimized CPU and GPU implementations in the DGL framework and other frameworks and is the defacto sampling algorithm to use. Our results in Table 2 show that on an NVIDIA T4 GPU, using our method with the same batch size and fanout hyperparameters, training can speed up upto 2.6 times. Since the convergence behaviour is similar to NS, this is a free speedup gained just by replacing NS with LABOR-0 along with upto 7x less memory use per batch. Our general comment explains why comparisons against AS-GCN and GNS are lacking, because the approaches they are proposing are orthogonal and can be applied to LABOR also.

We have also included the validation F1-score curves and they show the same trend as the training loss curves. Figure 2 validation accuracy plots show that our method is by far ahead in the convergence compared to NS. Being able to use a larger batch size under vertex sampling budget constraints, our method converges more than 2 times faster compared to NS on almost all datasets and there is upto 3% difference in accuracy.

We haven't yet included an experiment comparing against full-batch training but will do so for the camera ready version. LABOR will enjoy the same benefits NS enjoys when it comes to generalization ability since they behave almost exactly the same as our experiments show.

We have included an experiment the Appendix comparing our method against GraphSAINT. It shows that LABOR is faster to converge to a given target validation accuracy than NS and GraphSAINT.


Reviewer #3:

Thank you very much for your feedback.

* We have updated the abstract with numbers showing how much improvement we get compared to NS, that is LABOR can sample upto 7x less compared to NS and can use 112 times larger batch-size compared to NS. With the same vertex sampling budget, it also converges more than 3 times faster than LADIES variants (see Table 2).

* We have also updated the contributions paragraph in main text at the end of the introduction with concrete numbers such as 2.6 times faster convergence.

* To summarize the benefits of our method, since it is a drop-in replacement to NS, it can sample upto 7x fewer vertices, speed up convergence upto 2.6x, and can use a 112x larger batch size compared to NS, (see Table 2 and Table 3). We are hoping that these improvements are enough to show that LABOR is effective and suitable and can be used as a drop-in replacement for NS as Figures 1 and 2 show. Also, Table 2 shows that LABOR needs upto 13.5x fewer edges to converge compared to LADIES.
